Hunting for extreme high-energy-peaked BL Lacs: Rare to find and difficult to classify

We explore the possible existence of a new population of BL Lacs, called ultra extreme high-energy-peaked BL Lacs (UEHBLs), whose synchrotron emission component peaks in the MeV band. In particular, we analysed Swift/XRT follow-up observations of a set of 10 hard X-ray sources from the Swift/BAT catalogues which were suggested to represent the first observational hints of this new blazar population on the basis of their spectral properties. We find that 6 of these candidate UEHBLs can be classified as line-emitting active galactic nuclei (AGNs), 4 of which are of type 2 and X-ray absorbed objects, while 2 are type 1 AGN and X-ray unabsorbed sources. In one more case, we find that the hard X-ray emission is probably the contribution of two line-emitting AGN, i.e. a Seyfert of type 1.9 and another of type 2. All these 7 classifications exclude the possibility that these hard X-ray sources are extreme BL Lacs. Of the remaining 3 UEHBL candidates, only 2 objects are found to have a spectral energy distribution (SED) compatible with those expected by MeV-peaked BL Lacs: however, in one of these 2 cases, an alternative Galactic association is also possible. The third source is instead likely associated with a more classical quasi-stellar object. Overall, we find that UEHBLs are extremely rare to find and probably very difficult to classify. Nevertheless, they represent a viable alternative classification for hard X-ray sources displaying no obvious or very weak counterparts.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



